Practically adaptable CPABE based Health-Records sharing framework

With recent elevated adaptation of cloud services in almost every major public sector, the health sector emerges as a vulnerable segment, particularly in data exchange of sensitive Health records, as determining the retention, exchange, and efficient use of patient records without jeopardizing patient privacy, particularly on mobile-applications remains an area to expand. In the existing scenarios of cloud-mobile services, several vulnerabilities can be found including trapping of data within a single cloud-service-provider and loss of resource control being the significant ones. In this study, we have suggested a CPABE and OAuth2.0 based framework for efficient access-control and authorization respectively to improve the practicality of EHR sharing across a single client-application. In addition to solving issues like practicality, data entrapment, and resource control loss, the suggested framework also aims to provide two significant functionalities simultaneously, the specific operation of client application itself, and straightforward access of data to institutions, governments, and organizations seeking delicate EHRs. Our implementation of the suggested framework along with its analytical comparison signifies its potential in terms of efficient performance and minimal latency as this study would have a considerable impact on the recent literature as it intends to bridge the pragmatic deficit in CPABE-based EHR services.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2016submission
 bibtex eccv2016submission
 latex eccv2016submission
 latex eccv2016submission

or 

 pdflatex eccv2016submission
 bibtex eccv2016submission
 pdflatex eccv2016submission
 pdflatex eccv2016submission

